Geometry-Informed Optimization of Binary RIS Configurations for Communication and Sensing

Practical Reconfigurable Intelligent Surfaces (RISs) often support only a small number of phase states, making their configuration inherently discrete. For a 1-bit RIS with $N$ elements, direct optimization requires searching among $2^N$ binary configurations. This work shows that this exponential configuration space is not unstructured. By reformulating 1-bit RIS optimization as the maximization of the norm of a signed sum of channel-dependent vectors, we prove that every globally optimal configuration must be induced by the signs of their projections onto a common direction. This geometric characterization restricts the class of configurations that can contain global optima and leads to different algorithmic consequences depending on the signal-space dimension. For general Multiple-Input-Multiple-Output (MIMO) systems, we develop a geometry-informed sampling method that evaluates only structurally admissible configurations. For Single-Input-Single-Output (SISO) systems, the same principle reduces to a two-dimensional angular partition, allowing the complete candidate set to be characterized and the global optimum to be recovered through polynomial-time enumeration, by evaluating at most $N+1$ out of the $2^N$ configurations. Finally, we apply the same binary optimization principle to an Integrated Sensing and Communication (ISAC) scenario, where communication enhancement and target localization reduce to the same underlying geometric problem. The proposed framework therefore provides a unified approach for exploiting the structure of practical 1-bit RIS configurations across communication and sensing functionalities.

==> CSV_files/LOS_data.csv <==
8.896419263,22.15509829,23.04796036,20.35219032,41.86366401,48.32269541,29.38558863,60.0570711,68.75730683,2.287683361,1.88957248,2.096614827,0.692590867,0.697064696,0.702800875
14.13301499,27.01695442,32.49570604,28.71364086,59.1059338,68.26868136,41.46340107,84.75147861,97.18281896,2.031671294,2.18773489,2.10085238,0.692505682,0.697402981,0.702476858
15.6985492,36.40373378,41.67957708,35.07592002,72.15533883,83.41183315,50.56259832,103.5108092,118.7690841,2.234341504,1.982086213,2.001263904,0.693712768,0.697080231,0.702302571
20.40280927,40.22819058,51.38301216,40.30679912,83.00914729,96.10265207,58.09559694,119.0112907,136.8116738,1.975551434,2.063457145,1.870319548,0.693801273,0.697489682,0.702444823
19.73905508,46.82395354,54.43033273,44.7729372,92.29411558,107.079161,64.49532397,132.3547026,152.447461,2.26824116,1.971087629,1.967270005,0.694204393,0.697324037,0.702400422
23.14997315,49.26777105,59.36757997,48.66937275,100.4757616,116.8367964,70.13242561,144.0838516,166.3211219,2.102351153,2.039381109,1.968023566,0.693963916,0.69734228,0.702477202
26.60423713,55.11111368,60.06356691,52.1531037,107.7667106,125.6107577,75.06161525,154.4367645,178.8282452,1.960330734,1.955444255,2.091297007,0.694803909,0.697804768,0.702410056
29.73616269,59.93145106,69.93372411,55.14665683,114.2963506,133.5404946,79.39751578,163.7246571,190.2049707,1.854531717,1.907118025,1.909529291,0.694564009,0.698101023,0.702087302
27.51382455,58.1055909,67.03541924,57.8996764,120.0665839,140.7666406,83.25321723,172.0395307,200.5493498,2.104384881,2.066351654,2.099884542,0.695464732,0.697901136,0.701905245
29.61950126,58.67737395,78.06369665,60.28008589,125.2907818,147.4540692,86.69069444,179.5000055,210.0688633,2.035148579,2.13524862,1.888894269,0.695346672,0.697998763,0.701932057


==> CSV_files/errors_16.csv <==
0.008218516
0.008300849
0.009657511
0.014687781
0.025104245
0.023397561
0.025615684
0.05912818
0.636103137


==> CSV_files/errors_8.csv <==
0.052381827,0.04017
0.0598471,0.04374
0.072411277,
0.076643301,
0.084258092,
0.080107466,
0.120584331,
0.181924367,
0.629043835,


==> CSV_files/percentages_16.csv <==
0
0
0
0.02
0.03
0.01
0.04
0.11
0.82


==> CSV_files/percentages_8.csv <==
0.11,0.1
0.17,0.12
0.19,
0.19,
0.22,
0.3,
0.34,
0.5,
0.85,


==> CSV_files/powers_16.csv <==
41.00707298
41.10771062
44.28163624
50.03889566
60.41690793
72.1793183
86.77925667
104.1086089
121.0632412


==> CSV_files/powers_8.csv <==
17.44936627,17.44744
17.05791612,17.05389
17.75565537,
18.33416541,
20.05211067,
21.64850369,
24.32009746,
27.92212204,
31.92413487,


==> CSV_files/powers_com_16.csv <==
23.59764398
25.50000713
31.48276468
40.44232946
53.63072261
68.08780519
85.11543532
103.1239838
120.4766042


==> CSV_files/powers_com_8.csv <==
11.90705134,11.90698
11.84679664,11.84661
12.97888058,
14.44119251,
16.6435783,
19.00672851,
22.46979317,
26.40669413,
30.60561753,

